Full-Shape Galaxy Power Spectra and the Curvature Tension

With recent evidence for a possible "curvature tension" among early and late universe cosmological probes, Effective Field Theories of Large Scale Structure (EFTofLSS) have emerged as a promising new framework to generate constraints on $\Omega_k$ that are independent of both CMB measurements, and some of the assumptions of flatness that enter into other large-scale structure analyses. In this work we use EFTofLSS to simultaneously constrain measurements from the 6dFGS, BOSS, and eBOSS catalogues, representing the most expansive full-shape investigation of curvature to date. Fitting the full-shape data with a BBN prior on $\Omega_b h^2$ and fixed $n_s$, we measure $\Omega_k = -0.089^{+0.049}_{-0.046}$, corresponding to a $\sim 2 \sigma$ preference for curvature. We argue that this result cannot be biased towards flatness by assumptions in the fitting methodology. Using the Bayesian evidence ratio our full-shape data assigns betting odds of 2:1 in favour of curvature, indicating present measurements remain broadly compatible with both flat and curved cosmological models. When our full-shape sample is combined with Planck 2018 CMB measurements, we break the geometric degeneracy and recover a joint fit on $\Omega_k$ of $-0.0041^{+0.0026}_{-0.0021}$. Using the suspiciousness statistic (built on the standard Bayes factor), we find evidence for a moderate tension between Planck 2018 and our suite of full-shape measurements, at a significance of $1.76 ^{+0.14}_{-0.11} \sigma$ ($p \sim 0.08 \pm 0.02$). These results demonstrate the usefulness of full-shape clustering measurements as a CMB independent probe of curvature in the ongoing curvature tension debate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
